Methodology for Online Estimation of Rheological Parameters in Polymer Melts Using Deep Learning and Microfluidics

Microfluidic devices are increasingly used in biological and chemical experiments due to their cost-effectiveness for rheological estimation in fluids. However, these devices often face challenges in terms of accuracy, size, and cost. This study presents a methodology, integrating deep learning, modeling and simulation to enhance the design of microfluidic systems, used to develop an innovative approach for viscosity measurement of polymer melts. We use synthetic data generated from the simulations to train a deep learning model, which then identifies rheological parameters of polymer melts from pressure drop and flow rate measurements in a microfluidic circuit, enabling online estimation of fluid properties. By improving the accuracy and flexibility of microfluidic rheological estimation, our methodology accelerates the design and testing of microfluidic devices, reducing reliance on physical prototypes, and offering significant contributions to the field.

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is updated each year. Please make sure that you are using the style for the current year.


The following files provide guidlines and examples for writing WSC papers:

-- writgd18.pdf: Guildlines on writing a good WSC paper. The paper strctily follows the WSC style. Authors are encoraged to read through this file before writing a WSC paper.
-- wscYYpaper.tex (YY the current year, short for 20YY): Examples and further instructions for writing a WSC paper. Authors are encoraged to use this file as the template for ther own paper.


Please DO NOT change the following files:

-- wscpaperproc.cls: the class file for a normal paper to appear in the proceedings
-- wscposterproc.cls: the class file for a poster abstract

-- wsc.bst: the bib entries formatting file
-- wsc.sty: the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
-- wscsetup.sty: the "branding" file which contains the year and editor information - is used in wsc.sty

-- wscYYstyle.tex: a file containg the class and style files named above (YY the current year, short for 20YY)
